A diagrammatic approach to Hopf monads

Given a Hopf algebra in a symmetric monoidal category with duals, the category of modules inherits the structure of a monoidal category with duals. If the notion of algebra is replaced with that of monad on a monoidal category with duals then Bruguieres and Virelizier showed when the category of modules inherits this structure of being monoidal with duals, and this gave rise to what they called a Hopf monad. In this paper it is shown that there are good diagrammatic descriptions of dinatural transformations which allows the three-dimensional, object-free nature of their constructions to become apparent.

==> pstex/H3_1_4.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/H3_1_4}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(924,763)(1069,-362)
\put(1127,-253){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$T$}%
}}}}
\end{picture}%


==> pstex/H3_2_1a.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/H3_2_1a}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1198,896)(2686,-3538)
\end{picture}%


==> pstex/H3_2_1b.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/H3_2_1b}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1202,1010)(2679,-2893)
\end{picture}%


==> pstex/H4_1_16.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/H4_1_16}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1464,1089)(2679,-3068)
\end{picture}%


==> pstex/H4_1_17.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/H4_1_17}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1464,1089)(2679,-3068)
\end{picture}%


==> pstex/H4_4_5old.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/H4_4_5old}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1464,1089)(2679,-3068)
\put(3480,-2961){\makebox(0,0)[rb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$U$}%
}}}}
\end{picture}%


==> pstex/H4_4_6old.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/H4_4_6old}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1464,1089)(2679,-3068)
\put(2891,-2429){\makebox(0,0)[rb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$U$}%
}}}}
\end{picture}%

